On the bright-end of the UV luminosity functions of galaxies at $z \sim 0.6-1.2$

We derive the Ultra-Violet (UV) luminosity function (LF) of star-forming galaxies in the redshift range $z = 0.6 - 1.2$, in the rest-frame far-UV ($1500$ \r{A}) wavelength. For this work, we are in particular interested in the bright end of the UV LF in this redshift range. Data from the XMM-Newton Optical Monitor (XMM-OM), near-ultraviolet ($2410-3565$ \r{A}) observations over 1.5 sq. deg of the COSMOS field are employed for this purpose. We compile a source-list of $879$ sources with $UVW1_\mathrm{AB}$ in the range $\sim 21-24$ mags from the wide-area UVW1 image of the COSMOS field in the two bins $0.6 \leq z \leq 0.8$ and $0.8 \leq z \leq 1.2$. The $M_{1500}$ for these sources lies in the interval $[-19.10,-22.50]$. We use the maximum likelihood to fit a Schechter function model to the un-binned data to estimate the parameters (faint-end slope, characteristic magnitude, and normalisation) of the Schechter function. We find the shape of the LF to be consistent with the Schechter model, and the parameters are in fair agreement with other studies conducted using direct measurements of the $1500$\r{A} flux. We see a brightening of the characteristic magnitude as we move from lower ($0.7$) to higher ($1.0$) redshift. The measures for luminosity density are within the error margins of past studies. We examine the brightest sources in our sample for the AGN contribution. These sources are characterised by their spectral energy distributions, integrated infrared luminosities, and morphologies. We also explore their overlap with the brightest IR galaxies in a similar redshift range.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
